Closure Relations of Synchrotron Self-Compton in Afterglow stratified medium and Fermi-LAT Detected Gamma-Ray Bursts

The Second Gamma-ray Burst Catalog (2FLGC) was announced by the Fermi Large Area Telescope (Fermi-LAT) Collaboration. It includes 29 bursts with photon energy higher than 10 GeV. Gamma-ray burst (GRB) afterglow observations have been adequately explained by the classic synchrotron forward-shock model, however, photon energies greater than 10 GeV from these transient events are challenging, if not impossible, to characterize using this afterglow model. Recently, the closure relations (CRs) of the synchrotron self-Compton (SSC) forward-shock model evolving in a stellar wind and homogeneous medium was presented to analyze the evolution of the spectral and temporal indexes of those bursts reported in 2FLGC. In this work, we provide the CRs of the same afterglow model, but evolving in an intermediate density profile ($\propto {\rm r^{-k}}$) with ${\rm 0\leq k \leq2.5}$, taking into account the adiabatic/radiative regime and with/without energy injection for any value of the electron spectral index. The results show that the current model accounts for a considerable subset of GRBs that cannot be interpreted in either stellar-wind or homogeneous afterglow SSC model. The analysis indicates that the best-stratified scenario is most consistent with ${\rm k=0.5}$ for no-energy injection and ${\rm k=2.5}$ for energy injection.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
